Leveraging Historical Associations between Requirements and Source Code to Identify Impacted Classes

As new requirements are introduced and implemented in a software system, developers must identify the set of source code classes which need to be changed. Therefore, past effort has focused on predicting the set of classes impacted by a requirement. In this paper, we introduce and evaluate a new type of information based on the intuition that the set of requirements which are associated with historical changes to a specific class are likely to exhibit semantic similarity to new requirements which impact that class. This new Requirements to Requirements Set (R2RS) family of metrics captures the semantic similarity between a new requirement and the set of existing requirements previously associated with a class. The aim of this paper is to present and evaluate the usefulness of R2RS metrics in predicting the set of classes impacted by a requirement. We consider 18 different R2RS metrics by combining six natural language processing techniques to measure the semantic similarity among texts (e.g., VSM) and three distribution scores to compute overall similarity (e.g., average among similarity scores). We evaluate if R2RS is useful for predicting impacted classes in combination and against four other families of metrics that are based upon temporal locality of changes, direct similarity to code, complexity metrics, and code smells. Our evaluation features five classifiers and 78 releases belonging to four large open-source projects, which result in over 700,000 candidate impacted classes. Experimental results show that leveraging R2RS information increases the accuracy of predicting impacted classes practically by an average of more than 60% across the various classifiers and projects.

==> AppendixRQ3.csv <==
Dataset,Classifier,Metric Family,Precision,Recall
accumulo,Bagging,CKJM,0.124,0.437
accumulo,Bagging,R2C,0.119,0.590
accumulo,Bagging,R2RS,0.230,0.606
accumulo,Bagging,SQ,0.138,0.496
accumulo,Bagging,TLCC,0.213,0.531
accumulo,BayesNet,CKJM,0.120,0.323
accumulo,BayesNet,R2C,0.112,0.537
accumulo,BayesNet,R2RS,0.299,0.573
accumulo,BayesNet,SQ,0.141,0.408
accumulo,BayesNet,TLCC,0.248,0.536
accumulo,J48,CKJM,0.144,0.447
accumulo,J48,R2C,0.113,0.575
accumulo,J48,R2RS,0.197,0.631
accumulo,J48,SQ,0.155,0.407
accumulo,J48,TLCC,0.225,0.543
accumulo,Logistic,CKJM,0.147,0.370
accumulo,Logistic,R2C,0.104,0.509
accumulo,Logistic,R2RS,0.205,0.555
accumulo,Logistic,SQ,0.173,0.364
accumulo,Logistic,TLCC,0.093,0.229
accumulo,NaiveBayes,CKJM,0.134,0.147
accumulo,NaiveBayes,R2C,0.150,0.353
accumulo,NaiveBayes,R2RS,0.208,0.609
accumulo,NaiveBayes,SQ,0.140,0.212
accumulo,NaiveBayes,TLCC,0.129,0.089
accumulo,RandomForest,CKJM,0.135,0.554
accumulo,RandomForest,R2C,0.116,0.620
accumulo,RandomForest,R2RS,0.244,0.593
accumulo,RandomForest,SQ,0.129,0.492
accumulo,RandomForest,TLCC,0.205,0.538
ignite,Bagging,CKJM,0.801,0.593
ignite,Bagging,R2C,0.358,0.128
ignite,Bagging,R2RS,0.773,0.904
ignite,Bagging,SQ,0.802,0.537
ignite,Bagging,TLCC,0.646,0.499
ignite,BayesNet,CKJM,0.768,0.554
ignite,BayesNet,R2C,0.308,0.175
ignite,BayesNet,R2RS,0.790,0.560
ignite,BayesNet,SQ,0.761,0.535
ignite,BayesNet,TLCC,0.695,0.424
ignite,J48,CKJM,0.770,0.648
ignite,J48,R2C,0.402,0.156
ignite,J48,R2RS,0.758,0.941
ignite,J48,SQ,0.780,0.514
ignite,J48,TLCC,0.643,0.516
ignite,Logistic,CKJM,0.781,0.468
ignite,Logistic,R2C,0.361,0.111
ignite,Logistic,R2RS,0.850,0.970
ignite,Logistic,SQ,0.803,0.374
ignite,Logistic,TLCC,0.706,0.420
ignite,NaiveBayes,CKJM,0.831,0.191
ignite,NaiveBayes,R2C,0.443,0.149
ignite,NaiveBayes,R2RS,0.932,0.479
ignite,NaiveBayes,SQ,0.842,0.169
ignite,NaiveBayes,TLCC,0.864,0.660
ignite,RandomForest,CKJM,0.801,0.614
ignite,RandomForest,R2C,0.350,0.119
ignite,RandomForest,R2RS,0.761,0.930
ignite,RandomForest,SQ,0.798,0.565
ignite,RandomForest,TLCC,0.642,0.521
isis,Bagging,CKJM,0.010,0.557
isis,Bagging,R2C,0.009,0.551
isis,Bagging,R2RS,0.010,0.632
isis,Bagging,SQ,0.010,0.557
isis,Bagging,TLCC,0.023,0.398
isis,BayesNet,CKJM,0.013,0.468
isis,BayesNet,R2C,0.010,0.539
isis,BayesNet,R2RS,0.009,0.592
isis,BayesNet,SQ,0.013,0.525
isis,BayesNet,TLCC,0.025,0.388
isis,J48,CKJM,0.009,0.543
isis,J48,R2C,0.009,0.573
isis,J48,R2RS,0.009,0.628
isis,J48,SQ,0.011,0.606
isis,J48,TLCC,0.024,0.399
isis,Logistic,CKJM,0.011,0.489
isis,Logistic,R2C,0.008,0.602
isis,Logistic,R2RS,0.009,0.723
isis,Logistic,SQ,0.014,0.535
isis,Logistic,TLCC,0.045,0.023
isis,NaiveBayes,CKJM,0.019,0.264
isis,NaiveBayes,R2C,0.009,0.223
isis,NaiveBayes,R2RS,0.008,0.876
isis,NaiveBayes,SQ,0.019,0.269
isis,NaiveBayes,TLCC,0.059,0.034
isis,RandomForest,CKJM,0.010,0.554
isis,RandomForest,R2C,0.009,0.570
isis,RandomForest,R2RS,0.009,0.622
isis,RandomForest,SQ,0.010,0.558
isis,RandomForest,TLCC,0.021,0.414
tika,Bagging,CKJM,0.034,0.796
tika,Bagging,R2C,0.025,0.604
tika,Bagging,R2RS,0.027,0.283
tika,Bagging,SQ,0.030,0.738
tika,Bagging,TLCC,0.034,0.425
tika,BayesNet,CKJM,0.041,0.875
tika,BayesNet,R2C,0.021,0.254
tika,BayesNet,R2RS,0.001,0.008
tika,BayesNet,SQ,0.002,0.100
tika,BayesNet,TLCC,0.000,0.000
tika,J48,CKJM,0.038,0.871
tika,J48,R2C,0.068,0.575
tika,J48,R2RS,0.020,0.238
tika,J48,SQ,0.017,0.563
tika,J48,TLCC,0.006,0.117
tika,Logistic,CKJM,0.032,0.758
tika,Logistic,R2C,0.027,0.679
tika,Logistic,R2RS,0.022,0.317
tika,Logistic,SQ,0.026,0.471
tika,Logistic,TLCC,0.000,0.000
tika,NaiveBayes,CKJM,0.038,0.513
tika,NaiveBayes,R2C,0.082,0.721
tika,NaiveBayes,R2RS,0.010,0.271
tika,NaiveBayes,SQ,0.026,0.596
tika,NaiveBayes,TLCC,0.031,0.179
tika,RandomForest,CKJM,0.031,0.754
tika,RandomForest,R2C,0.023,0.571
tika,RandomForest,R2RS,0.021,0.229
tika,RandomForest,SQ,0.029,0.633
tika,RandomForest,TLCC,0.024,0.387


==> AppendixRQ4.csv <==
Dataset,R2RS Usage,Model,Precision,Recall
accumulo,Using,Bagging,0.225,0.134
accumulo,Not Using,Bagging,0.226,0.128
accumulo,Using,J48,0.282,0.197
accumulo,Not Using,J48,0.244,0.144
accumulo,Using,Logistic,0.168,0.075
accumulo,Not Using,Logistic,0.560,0.029
accumulo,Using,NaiveBayes,0.376,0.398
accumulo,Not Using,NaiveBayes,0.231,0.076
accumulo,Using,RandomForest,0.280,0.165
accumulo,Not Using,RandomForest,0.263,0.153
ignite,Using,Bagging,0.864,0.951
ignite,Not Using,Bagging,0.787,0.611
ignite,Using,J48,0.846,0.896
ignite,Not Using,J48,0.781,0.587
ignite,Using,Logistic,0.803,0.659
ignite,Not Using,Logistic,0.716,0.333
ignite,Using,NaiveBayes,0.919,0.538
ignite,Not Using,NaiveBayes,0.858,0.232
ignite,Using,RandomForest,0.861,0.889
ignite,Not Using,RandomForest,0.800,0.716
isis,Using,Bagging,0.197,0.117
isis,Not Using,Bagging,0.104,0.148
isis,Using,J48,0.108,0.173
isis,Not Using,J48,0.110,0.204
isis,Using,Logistic,0.076,0.013
isis,Not Using,Logistic,0.041,0.013
isis,Using,NaiveBayes,0.026,0.228
isis,Not Using,NaiveBayes,0.026,0.111
isis,Using,RandomForest,0.180,0.084
isis,Not Using,RandomForest,0.196,0.098
tika,Using,Bagging,0.317,0.150
tika,Not Using,Bagging,0.063,0.300
tika,Using,J48,0.144,0.164
tika,Not Using,J48,0.076,0.286
tika,Using,Logistic,0.215,0.343
tika,Not Using,Logistic,0.000,0.000
tika,Using,NaiveBayes,0.131,0.571
tika,Not Using,NaiveBayes,0.046,0.507
tika,Using,RandomForest,0.356,0.236
tika,Not Using,RandomForest,0.091,0.357


==> OldTable.txt <==
\begin{table*}[t]
\centering
\caption{IGR of metrics in four projects.}
\label{tab:IGRranks}
\begin{tabular}{|l|c|c|c|c|c|c|c|c|c|c|}
\hline
\multicolumn{1}{|c|}{\multirow{2}{*}{Metric}} & \multicolumn{2}{c|}{ACCUMULO} & \multicolumn{2}{c|}{IGNITE} & \multicolumn{2}{c|}{ISIS} & \multicolumn{2}{c|}{TIKA} & \multirow{2}{*}{Median Rank} & \multirow{2}{*}{Overall Rank} \\ \cline{2-9}
\multicolumn{1}{|c|}{}                        & IGR            & Rank         & IGR           & Rank        & IGR          & Rank       & IGR          & Rank       &                              &                               \\ \hline
TLCC\_Lin                                     & 0.158          & 1            & 0.063         & 20          & 0.261        & 1          & 0.425        & 1          & 1                            & 1                             \\ \hline
TLCC\_Log                                     & 0.098          & 2            & 0.107         & 4           & 0.173        & 2          & 0.067        & 2          & 2                            & 2                             \\ \hline
R2RS\_VSM\_Max                                & 0.011          & 11           & 0.093         & 5           & 0.004        & 5          & 0.044        & 3          & 5                            & 3                             \\ \hline
R2RS\_JSD\_Max                                & 0.01           & 13           & 0.085         & 9           & 0.004        & 4          & 0.041        & 4          & 7                            & 4                             \\ \hline
R2RS\_JSD\_Top5                               & 0.01           & 14           & 0.091         & 6           & 0.004        & 7          & 0.037        & 6          & 7                            & 4                             \\ \hline
R2RS\_CMC\_Av                                 & 0.033          & 3            & 0.07          & 19          & 0.003        & 8          & 0.035        & 7          & 8                            & 5                             \\ \hline
R2RS\_CMC\_Max                                & 0.017          & 4            & 0.09          & 7           & 0.003        & 15         & 0.035        & 9          & 8                            & 5                             \\ \hline
R2RS\_CMC\_Top5                               & 0.016          & 5            & 0.079         & 16          & 0.003        & 11         & 0.035        & 8          & 10                           & 6                             \\ \hline
R2RS\_JSD\_Av                                 & 0.009          & 16           & 0.082         & 12          & 0.004        & 6          & 0.032        & 10         & 11                           & 7                             \\ \hline
R2RS\_OPC\_Max                                & 0.016          & 6            & 0.085         & 8           & 0.003        & 17         & 0.018        & 14         & 11                           & 7                             \\ \hline
R2RS\_VSM\_Top5                               & 0.01           & 12           & 0.082         & 13          & 0.003        & 14         & 0.039        & 5          & 13                           & 8                             \\ \hline
R2RS\_OPC\_Top5                               & 0.013          & 8            & 0.08          & 15          & 0.003        & 13         & 0.018        & 12         & 13                           & 8                             \\ \hline
R2C\_JSD                                      & 0.012          & 9            & 0.009         & 25          & 0.003        & 9          & 0.01         & 18         & 14                           & 9                             \\ \hline
R2RS\_VSM\_Av                                 & 0.01           & 15           & 0.075         & 17          & 0.003        & 12         & 0.032        & 11         & 14                           & 9                             \\ \hline
TLCC\_SCP                                     & 0.013          & 7            & 0.057         & 21          & 0.009        & 3          & 0            & 28         & 14                           & 9                             \\ \hline
R2RS\_OPC\_Av                                 & 0.012          & 10           & 0.074         & 18          & 0.003        & 16         & 0.018        & 13         & 15                           & 10                            \\ \hline
R2RS\_BC\_Top5                               & 0.006          & 22           & 0.118         & 2           & 0.001        & 18         & 0.011        & 17         & 18                           & 11                            \\ \hline
R2C\_VSM                                      & 0.007          & 18           & 0.005         & 31          & 0.003        & 10         & 0.009        & 19         & 19                           & 12                            \\ \hline
R2RS\_BC\_Av                                 & 0.006          & 21           & 0.116         & 3           & 0.001        & 23         & 0.011        & 16         & 19                           & 12                            \\ \hline
R2RS\_GC\_Av                                 & 0.006          & 20           & 0.081         & 14          & 0.001        & 21         & 0            & 33         & 21                           & 13                            \\ \hline
CKJM\_RFC                                     & 0.008          & 17           & 0.009         & 24          & 0            & 26         & 0.006        & 21         & 23                           & 14                            \\ \hline
R2RS\_BC\_Max                                & 0              & 33           & 0.136         & 1           & 0.001        & 20         & 0            & 25         & 23                           & 14                            \\ \hline
R2RS\_GC\_Top5                               & 0.005          & 23           & 0.082         & 11          & 0.001        & 22         & 0            & 31         & 23                           & 14                            \\ \hline
CKJM\_CBO                                     & 0.003          & 25           & 0.012         & 22          & 0            & 25         & 0.012        & 15         & 24                           & 15                            \\ \hline
CKJM\_WMC                                     & 0.007          & 19           & 0.009         & 27          & 0            & 27         & 0.006        & 20         & 24                           & 15                            \\ \hline
R2RS\_GC\_Max                                & 0.002          & 30           & 0.083         & 10          & 0.001        & 19         & 0            & 32         & 25                           & 16                            \\ \hline
SQ\_NCLOC                                     & 0.002          & 26           & 0.009         & 26          & 0            & 28         & 0.004        & 23         & 26                           & 17                            \\ \hline
CKJM\_NPM                                     & 0.004          & 24           & 0.006         & 30          & 0            & 30         & 0.005        & 22         & 27                           & 18                            \\ \hline
CKJM\_LCOM                                    & 0.002          & 29           & 0.008         & 29          & 0            & 29         & 0            & 24         & 29                           & 19                            \\ \hline
SQ\_Com                                       & 0.002          & 28           & 0.01          & 23          & 0            & 31         & 0            & 30         & 29                           & 19                            \\ \hline
SQ\_Viol                                      & 0.002          & 27           & 0.008         & 28          & 0            & 32         & 0            & 29         & 29                           & 19                            \\ \hline
CKJM\_DIT                                     & 0.001          & 31           & 0.003         & 32          & 0            & 33         & 0            & 26         & 32                           & 20                            \\ \hline
CKJM\_CA                                      & 0.001          & 32           & 0.002         & 33          & 0            & 34         & 0            & 27         & 33                           & 21                            \\ \hline
CKJM\_NOC                                     & 0              & 34           & 0             & 34          & 0.001        & 24         & 0            & 34         & 34                           & 22                            \\ \hline
\end{tabular}
\end{table*}

